COATLI: an all-sky robotic optical imager with 0.3 arcsec image quality

COATLI will provide 0.3 arcsec FWHM images from 550 to 900 nm over a large fraction of the sky. It consists of a robotic 50-cm telescope with a diffraction-limited fast-guiding imager. Since the telescope is small, fast guiding will provide diffraction-limited image quality over a field of at least 1 arcmin and with coverage of a large fraction of the sky, even in relatively poor seeing. The COATLI telescope will be installed at the at the Observatorio Astron\'omico Nacional in Sierra San Pedro M\'artir, M\'exico, during 2016 and the diffraction-limited imager will follow in 2017.

==> figure-D3.tsv <==
0.3	0.30	0.37	0.49
0.4	0.38	0.47	0.62
0.5	0.45	0.56	0.75
0.6	0.53	0.65	0.87
0.7	0.60	0.74	0.99
0.8	0.67	0.83	1.11
0.9	0.74	0.92	1.22
1	0.81	1.00	1.34
1.25	0.97	1.20	1.61
1.5	1.13	1.40	1.87
1.75	1.28	1.59	2.13
2	1.44	1.78	2.38
2.1	1.50	1.86	2.48
2.25	1.58	1.96	2.63
2.5	1.73	2.15	2.87

==> figure-fwhm-S.tsv <==
0.300	0.1236	0.6756	0.8750	1.2405	0.6868	0.8837	1.2466	0.0000	0.0000	0.0000
0.350	0.1442	0.6551	0.8484	1.2028	0.6708	0.8606	1.2114	0.0000	0.0000	0.0000
0.400	0.1648	0.6378	0.8261	1.1711	0.6588	0.8423	1.1827	0.0000	0.0000	0.0000
0.425	0.1751	0.6302	0.8161	1.1570	0.1751	0.8347	1.1702	0.0000	0.0000	0.0000
0.450	0.1854	0.6230	0.8068	1.1439	0.1854	0.8279	1.1588	0.3642	0.0000	0.0000
0.475	0.1957	0.6163	0.7981	1.1315	0.1957	0.8218	1.1483	0.4039	0.0000	0.0000
0.500	0.2060	0.6100	0.7900	1.1200	0.2060	0.8164	1.1388	0.4412	0.0000	0.0000
0.525	0.2163	0.6041	0.7823	1.1091	0.2163	0.2163	1.1300	0.4761	0.0000	0.0000
0.550	0.2266	0.5985	0.7751	1.0989	0.2266	0.2266	1.1220	0.5085	0.3533	0.0000
0.575	0.2369	0.5932	0.7682	1.0891	0.2369	0.2369	1.1146	0.5386	0.3860	0.0000
0.600	0.2472	0.5882	0.7617	1.0799	0.2472	0.2472	1.1078	0.5665	0.4171	0.0000
0.625	0.2575	0.5834	0.7555	1.0711	0.2575	0.2575	1.1016	0.5923	0.4467	0.0000
0.650	0.2678	0.5788	0.7496	1.0627	0.2678	0.2678	1.0960	0.6162	0.4747	0.0000
0.675	0.2781	0.5745	0.7440	1.0548	0.2781	0.2781	1.0908	0.6383	0.5012	0.0000
0.700	0.2884	0.5703	0.7386	1.0471	0.2884	0.2884	0.2884	0.6587	0.5260	0.0000
0.725	0.2987	0.5663	0.7334	1.0398	0.2987	0.2987	0.2987	0.6776	0.5495	0.0000
0.750	0.3090	0.5625	0.7285	1.0328	0.3090	0.3090	0.3090	0.6951	0.5715	0.3675
0.775	0.3193	0.5588	0.7237	1.0260	0.3193	0.3193	0.3193	0.7114	0.5921	0.3916
0.800	0.3296	0.5553	0.7191	1.0195	0.3296	0.3296	0.3296	0.7264	0.6115	0.4148
0.850	0.3502	0.5486	0.7105	1.0072	0.3502	0.3502	0.3502	0.7534	0.6468	0.4587
0.900	0.3708	0.5423	0.7024	0.9958	0.3708	0.3708	0.3708	0.7768	0.6780	0.4989
1.000	0.4120	0.5310	0.6877	0.9750	0.4120	0.4120	0.4120	0.8150	0.7300	0.5694
1.100	0.4532	0.5210	0.6747	0.9566	0.4532	0.4532	0.4532	0.8445	0.7710	0.6279
1.200	0.4944	0.5120	0.6631	0.9401	0.4944	0.4944	0.4944	0.8676	0.8037	0.6763
1.300	0.5356	0.5039	0.6526	0.9252	0.5356	0.5356	0.5356	0.8860	0.8301	0.7166
1.400	0.5768	0.4965	0.6430	0.9116	0.5768	0.5768	0.5768	0.9009	0.8516	0.7503
1.500	0.6180	0.4897	0.6342	0.8991	0.6180	0.6180	0.6180	0.9131	0.8695	0.7786
1.600	0.6592	0.4834	0.6260	0.8875	0.6592	0.6592	0.6592	0.9232	0.8843	0.8025
1.700	0.7004	0.4776	0.6185	0.8768	0.7004	0.7004	0.7004	0.9317	0.8968	0.8229
1.800	0.7416	0.4721	0.6115	0.8669	0.7416	0.7416	0.7416	0.9388	0.9074	0.8405
1.900	0.7828	0.4671	0.6049	0.8576	0.7828	0.7828	0.7828	0.9449	0.9165	0.8556
2.000	0.8240	0.4623	0.5987	0.8488	0.8240	0.8240	0.8240	0.9501	0.9243	0.8687
2.100	0.8652	0.4578	0.5929	0.8406	0.8652	0.8652	0.8652	0.9547	0.9311	0.8801
2.200	0.9064	0.4536	0.5874	0.8328	0.9064	0.9064	0.9064	0.9586	0.9370	0.8902
2.300	0.9476	0.4496	0.5822	0.8254	0.9476	0.9476	0.9476	0.9621	0.9422	0.8990
2.400	0.9888	0.4457	0.5773	0.8184	0.9888	0.9888	0.9888	0.9651	0.9468	0.9069
2.500	1.0300	0.4421	0.5726	0.8118	1.0300	1.0300	1.0300	0.9678	0.9509	0.9138

==> figure-yao-seeing.tsv <==
0.35	0.651	0.046	0.864	0.027	1.193	0.014
0.40	0.642	0.061	0.842	0.037	1.183	0.019
0.45	0.635	0.076	0.824	0.048	1.163	0.025
0.50	0.631	0.095	0.817	0.059	1.158	0.031
0.55	0.635	0.115	0.809	0.071	1.123	0.039
0.60	0.639	0.135	0.801	0.085	1.105	0.047
0.65	0.65	0.156	0.803	0.1	1.098	0.056
0.70	0.653	0.177	0.802	0.116	1.091	0.064
0.75	0.656	0.199	0.814	0.132	1.081	0.074
0.80	0.663	0.223	0.82	0.148	1.077	0.084
0.85	0.662	0.247	0.831	0.164	1.073	0.095
0.90	0.66	0.273	0.835	0.182	1.085	0.107
0.95	0.663	0.298	0.831	0.199	1.082	0.118
1.00	0.671	0.323	0.833	0.218	1.093	0.13
1.05	0.655	0.348	0.84	0.237	1.095	0.142
1.10	0.668	0.372	0.835	0.257	1.107	0.155


==> figure-yao-tilt.tsv <==
0.55							0.256	0.379	0.309	0.218	0.505	0.113
0.60							0.279	0.437	0.32	0.268	0.451	0.145
0.65							0.293	0.489	0.325	0.318	0.423	0.182
0.70							0.305	0.537	0.331	0.366	0.409	0.22
0.75							0.327	0.579	0.349	0.412	0.414	0.26
0.80							0.345	0.617	0.372	0.455	0.421	0.3
0.85							0.363	0.65	0.383	0.495	0.425	0.34
0.90							0.381	0.68	0.392	0.532	0.435	0.378
0.95							0.402	0.706	0.414	0.566	0.442	0.414
1.00							0.411	0.73	0.435	0.597	0.466	0.448
1.05							0.428	0.751	0.457	0.625	0.489	0.481
1.10							0.444	0.77	0.47	0.651	0.496	0.511
